Sustaining Star Formation in the Galactic Star Cluster M 36?

We present comprehensive characterization of the Galactic open cluster M 36. Some two hundred member candidates, with an estimated contamination rate of $\sim$8%, have been identified on the basis of proper motion and parallax measured by the $Gaia$ DR2. The cluster has a proper motion grouping around ($\mu_{\alpha} \cos\delta = -$0.15 $\pm$ 0.01 mas yr$^{-1}$, and $\mu_{\delta} = -$3.35 $\pm$ 0.02 mas yr$^{-1}$), distinctly separated from the field population. Most member candidates have parallax values 0.7$-$0.9 mas, with a median value of 0.82 $\pm$ 0.07 mas (distance $\sim$1.20 $\pm$ 0.13 kpc). The angular diameter of 27$'$ $\pm$ $0\farcm4$ determined from the radial density profile then corresponds to a linear extent of 9.42 $\pm$ 0.14 pc. With an estimated age of $\sim$15 Myr, M 36 is free of nebulosity. To the south-west of the cluster, we discover a highly obscured ($A_{V}$ up to $\sim$23 mag), compact ($\sim$ $1\farcm9 \times 1\farcm2$) dense cloud, within which three young stellar objects in their infancy (ages $\lesssim$ 0.2 Myr) are identified. The molecular gas, 3.6 pc in extent, contains a total mass of (2$-$3)$\times$10$^{2}$ M$_{\odot}$, and has a uniform velocity continuity across the cloud, with a velocity range of $-$20 to $-$22 km s$^{-1}$, consistent with the radial velocities of known star members. In addition, the cloud has a derived kinematic distance marginally in agreement with that of the star cluster. If physical association between M 36 and the young stellar population can be unambiguously established, this manifests a convincing example of prolonged star formation activity spanning up to tens of Myrs in molecular clouds.

==> table1.txt <==
# Table 1. Photometric and astrometric parameters of members
#
# Sl.		Serial Number
# R.A.		RAdeg		Right Ascension in decimal degrees (J2000)
# Decl.		DEdeg		Declination in decimal degrees (J2000)
# J		Jmag		Apparent J band magnitude
# e_J		e_Jmag		Uncertainty in Jmag
# H		Hmag		Apparent H band magnitude
# e_H		e_Hmag		Uncertainty in Hmag
# K		Kmag		Apparent K band magnitude
# e_K		e_Kmag		Uncertainty in Kmag
# [3.6]		3.6mag		The 3.6 um band apparent magnitude
# e_[3.6]	e_3.6mag	Uncertainty in 3.6mag
# [4.5]		4.5mag		The 4.5 um band apparent magnitude
# e_[4.5]	e_4.5mag	Uncertainty in 4.5mag
# G		Gmag		G-band mean magnitude
# e_G		e_Gmag		Standard error of G-band mean magnitude
# BP		BPmag		Integrated BP mean magnitude
# e_BP		e_BPmag		Standard error of BP mean magnitude
# RP		RPmag		Integrated RP mean magnitude
# e_RP		e_RPmag		Standard error of RP mean magnitude
# pmRA		pmRA		Proper motion in right ascension direction
# e_pmRA	e_pmRA		Standard error of proper motion in right ascension direction
# pmDE		pmDE		Proper motion in declination direction
# e_pmDE	e_pmDE		Standard error of proper motion in declination direction
# Plx		Plx		Absolute stellar parallax
# e_Plx		e_Plx		Standard error of parallax
# Dist		D		Estimated distance from Gaia DR2
# L_Dist	L_D		Lower uncertainty in D
# U_Dist	U_D		Upper uncertainty in D
# RV		RV		Radial Velocity from LAMOST DR5
# e_RV		e_RV		Uncertainty in RV
#
# Sl.	R.A.		Decl.		J	e_J	H	e_H	K	e_K	[3.6]	e_[3.6]	[4.5]	e_[4.5]	G	e_G	BP	e_BP	RP	e_RP	pmRA	e_pmRA	pmDE	e_pmDE	Plx	e_Plx	Dist    L_Dist	U_Dist	RV	e_RV
# No.	deg		deg		mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mag	mas/yr	mas/yr	mas/yr	mas/yr	mas	mas	kpc	kpc	kpc	km/s	km/s
  1	84.039139	34.123608	13.622	0.026	13.238	0.028	13.117	0.030	13.050	0.038	12.993	0.036	15.048	0.002	15.522	0.007	14.399	0.005	-0.113	0.072	-3.539	0.052	0.8658	0.0369	1.120	0.04	0.05	999	999
  2	84.141708	34.312340	14.709	0.003	14.195	0.003	14.042	0.005	13.786	0.049	13.798	0.059	16.460	0.004	17.091	0.025	15.688	0.007	0.033	0.158	-3.630	0.111	0.8516	0.0811	1.146	0.10	0.12	999	999
  3	84.270081	34.062000	13.341	0.021	13.043	0.022	12.932	0.026	12.824	0.035	12.823	0.037	14.546	0.000	14.917	0.002	14.003	0.001	-0.086	0.061	-3.008	0.045	0.7292	0.0357	1.322	0.06	0.07	999	999
  4	84.220413	34.203709	13.458	0.023	13.065	0.022	12.957	0.024	12.858	0.043	12.822	0.047	14.829	0.001	15.260	0.003	14.229	0.002	-0.045	0.063	-3.414	0.048	0.8494	0.0362	1.141	0.05	0.05	999	999
  5	84.065506	34.064941	13.849	0.001	13.517	0.001	13.415	0.003	13.292	0.043	13.303	0.041	15.273	0.001	15.735	0.005	14.645	0.004	-0.124	0.078	-3.478	0.055	0.8375	0.0505	1.158	0.07	0.07	999	999
  6	84.093369	34.065090	13.426	0.023	13.166	0.026	13.041	0.026	12.982	0.036	12.952	0.029	14.611	0.000	14.990	0.002	14.065	0.002	-0.010	0.056	-3.149	0.040	0.8782	0.0313	1.104	0.04	0.04	-19.89	8.80
  7	84.094398	34.133839	9.035	0.022	9.081	0.019	9.088	0.018	9.135	0.039	9.064	0.034	9.078	0.001	9.096	0.002	9.044	0.002	-0.151	0.131	-3.451	0.097	0.7819	0.0646	1.241	0.09	0.11	999	999
  8	84.114609	34.129707	13.381	0.029	13.129	0.030	13.073	0.029	13.017	0.040	12.899	0.040	14.607	0.000	14.976	0.002	14.053	0.002	-0.371	0.053	-3.372	0.039	0.8466	0.0300	1.144	0.04	0.04	999	999
  9	84.121284	34.128357	12.934	0.022	12.707	0.022	12.614	0.023	12.646	0.039	12.505	0.033	13.989	0.000	14.300	0.002	13.512	0.001	-0.002	0.057	-3.314	0.041	0.8558	0.0383	1.133	0.05	0.05	999	999
  10	84.211266	34.137028	999	999	11.372	0.000	9.986	0.000	9.923	0.038	9.877	0.023	10.188	0.001	10.251	0.002	10.071	0.003	-0.588	0.096	-3.433	0.073	0.8461	0.0485	1.147	0.06	0.07	999	999
  11	84.257294	34.055290	15.093	0.003	14.410	0.003	14.229	0.005	14.068	0.047	14.028	0.048	17.341	0.004	18.211	0.035	16.415	0.011	-0.527	0.195	-3.536	0.147	0.7949	0.1267	1.244	0.18	0.26	999	999
  12	84.081215	34.204098	11.150	0.022	11.130	0.021	11.130	0.019	11.175	0.046	11.114	0.029	11.532	0.002	11.603	0.009	11.349	0.007	0.201	0.095	-3.451	0.072	0.8155	0.0415	1.187	0.06	0.06	999	999
  13	84.095695	34.061554	14.024	0.002	13.585	0.001	13.443	0.003	13.275	0.038	13.267	0.040	15.629	0.002	16.171	0.009	14.917	0.008	-0.105	0.083	-3.325	0.060	0.8071	0.0487	1.200	0.07	0.08	999	999
  14	84.116852	34.130295	11.658	0.023	11.587	0.022	11.563	0.022	11.535	0.038	11.528	0.027	12.032	0.000	12.095	0.003	11.862	0.002	-0.161	0.067	-3.476	0.050	0.8787	0.0366	1.104	0.04	0.05	999	999
  15	84.153481	34.140404	15.314	0.003	14.617	0.003	14.393	0.005	14.202	0.075	14.164	0.044	17.676	0.003	18.645	0.027	16.684	0.008	-0.005	0.243	-3.282	0.175	0.8495	0.1257	1.164	0.16	0.22	999	999
  16	84.252380	34.058018	14.452	0.002	13.873	0.002	13.716	0.003	13.666	0.050	13.585	0.030	16.344	0.002	17.051	0.010	15.543	0.005	-0.138	0.128	-3.503	0.098	0.7815	0.0822	1.247	0.12	0.15	999	999
  17	84.035408	34.127167	13.910	0.001	13.400	0.001	13.209	0.002	13.074	0.040	13.011	0.031	15.835	0.003	16.473	0.004	15.027	0.012	0.293	0.245	-3.497	0.207	0.7936	0.1439	1.255	0.21	0.32	999	999
  18	84.116783	34.141830	9.416	0.022	9.411	0.019	9.367	0.017	9.159	0.054	8.963	0.032	9.540	0.001	9.577	0.004	9.452	0.003	-0.185	0.101	-3.605	0.075	0.8649	0.0518	1.123	0.06	0.07	999	999
  19	84.141411	34.121552	11.944	0.022	11.883	0.021	11.825	0.020	11.772	0.034	11.768	0.024	12.384	0.000	12.480	0.002	12.177	0.001	-0.374	0.067	-3.492	0.049	0.8814	0.0386	1.101	0.05	0.05	999	999
  20	84.176254	34.201626	8.809	0.018	8.699	0.021	8.501	0.019	8.040	0.039	7.726	0.034	9.228	0.001	9.269	0.002	9.144	0.002	0.159	0.107	-3.519	0.081	0.7643	0.0585	1.267	0.09	0.10	999	999
  21	84.110420	34.121750	12.595	0.023	12.320	0.025	12.170	0.023	12.130	0.037	12.065	0.034	13.797	0.000	14.156	0.002	13.267	0.001	-0.143	0.052	-3.617	0.036	0.8064	0.0281	1.198	0.04	0.04	999	999
  22	84.043472	34.135185	13.502	0.024	13.229	0.028	13.138	0.030	13.113	0.042	12.993	0.037	14.757	0.001	15.155	0.003	14.182	0.002	-0.130	0.061	-3.197	0.045	0.8675	0.0346	1.117	0.04	0.05	999	999
  23	83.972389	34.273018	14.415	0.002	13.881	0.002	13.728	0.003	13.596	0.041	13.611	0.041	16.239	0.002	16.897	0.006	15.457	0.013	-0.300	0.113	-3.453	0.090	0.8141	0.0662	1.194	0.09	0.10	999	999
  24	84.122719	34.204250	14.941	0.003	14.312	0.002	14.124	0.004	14.009	0.046	13.975	0.041	17.117	0.002	17.931	0.021	16.209	0.007	-0.361	0.181	-3.543	0.131	0.7568	0.0926	1.290	0.14	0.19	999	999
  25	84.122765	34.135506	12.247	0.022	12.219	0.021	12.103	0.020	12.107	0.027	12.025	0.028	12.768	0.000	12.881	0.002	12.540	0.002	0.111	0.065	-3.369	0.047	0.8052	0.0355	1.201	0.05	0.05	999	999
  26	84.041733	34.260201	12.739	0.020	12.587	0.023	12.515	0.023	12.467	0.029	12.442	0.028	13.528	0.000	13.748	0.002	13.164	0.002	-0.388	0.047	-3.388	0.035	0.8462	0.0271	1.144	0.03	0.04	999	999
  27	84.117897	34.205891	13.020	0.023	12.761	0.022	12.717	0.025	999	999	999	999	14.104	0.000	14.434	0.002	13.603	0.001	-0.143	0.049	-3.510	0.037	0.8385	0.0262	1.154	0.03	0.04	999	999
  28	84.174736	34.156338	13.479	0.023	13.149	0.025	13.073	0.028	13.019	0.064	12.914	0.036	14.809	0.002	15.238	0.007	14.204	0.004	-0.195	0.060	-3.353	0.045	0.7944	0.0328	1.216	0.05	0.05	-13.01	12.54
  29	84.004425	34.128716	12.925	0.023	12.725	0.026	12.602	0.026	12.603	0.035	12.588	0.028	14.005	0.000	14.322	0.001	13.524	0.001	0.070	0.052	-3.302	0.040	0.8564	0.0308	1.131	0.04	0.04	999	999
  30	84.022972	34.205147	12.747	0.021	12.607	0.022	12.557	0.020	12.514	0.034	12.449	0.030	13.589	0.001	13.822	0.003	13.203	0.001	0.044	0.063	-3.257	0.046	0.8711	0.0374	1.113	0.04	0.05	999	999
  31	83.973236	34.133533	12.934	0.023	12.729	0.028	12.647	0.026	12.627	0.030	12.552	0.031	14.020	0.000	14.333	0.002	13.533	0.001	-0.165	0.062	-3.377	0.045	0.7453	0.0382	1.294	0.06	0.07	999	999
  32	84.171143	34.052750	13.737	0.025	13.391	0.023	13.304	0.032	13.195	0.038	13.141	0.035	15.136	0.001	15.580	0.002	14.519	0.002	-0.218	0.077	-3.262	0.055	0.8124	0.0475	1.192	0.07	0.07	999	999
  33	84.240097	34.107319	13.600	0.023	13.282	0.023	13.208	0.030	13.092	0.039	13.053	0.034	14.896	0.001	15.311	0.004	14.311	0.003	-0.129	0.077	-3.399	0.059	0.8532	0.0558	1.139	0.07	0.08	-8.16	7.88
  34	84.316063	34.117607	12.613	0.021	12.217	0.022	12.102	0.021	12.013	0.043	11.949	0.033	14.099	0.001	14.596	0.004	13.450	0.004	-0.034	0.054	-3.386	0.040	0.8277	0.0303	1.169	0.04	0.04	999	999
  35	84.119781	34.118412	14.555	0.002	13.864	0.002	13.611	0.003	13.421	0.044	13.462	0.049	17.117	0.003	18.125	0.034	16.078	0.009	-0.299	0.181	-3.298	0.133	0.8976	0.1067	1.096	0.12	0.15	999	999
  36	84.006729	34.241402	14.542	0.002	14.013	0.002	13.859	0.004	13.753	0.045	13.731	0.039	16.433	0.004	17.113	0.016	15.652	0.009	-0.219	0.122	-3.369	0.098	0.7525	0.0811	1.293	0.13	0.16	999	999
  37	84.244553	34.114681	12.927	0.023	12.677	0.026	12.628	0.025	12.527	0.032	12.497	0.032	13.990	0.001	14.302	0.004	13.510	0.002	0.002	0.057	-3.330	0.046	0.8429	0.0360	1.149	0.05	0.05	999	999
  38	83.993324	34.136566	13.310	0.023	13.075	0.023	13.033	0.028	12.947	0.033	12.874	0.033	14.507	0.001	14.872	0.002	13.969	0.002	-0.127	0.059	-3.495	0.045	0.8384	0.0348	1.155	0.04	0.05	999	999
  39	84.170273	34.129787	12.153	999	12.094	0.048	12.042	999	12.015	0.040	11.996	0.033	12.666	0.000	12.785	0.001	12.431	0.002	-0.359	0.068	-3.436	0.050	0.7909	0.0374	1.222	0.05	0.06	999	999
  40	84.289368	34.076088	15.170	0.003	14.479	0.003	14.263	0.005	14.088	0.046	14.066	0.051	17.610	0.003	18.516	0.041	16.587	0.019	-0.167	0.249	-3.684	0.186	0.8735	0.1488	1.143	0.18	0.26	999	999
  41	84.168060	34.206299	12.862	0.022	12.671	0.023	12.659	0.025	999	999	999	999	13.774	0.000	14.029	0.003	13.355	0.003	-0.032	0.059	-3.050	0.043	0.7981	0.0272	1.210	0.04	0.04	999	999
  42	84.236984	34.195057	12.491	0.020	12.362	0.022	12.317	0.021	999	999	999	999	13.276	0.000	13.476	0.002	12.933	0.001	-0.202	0.053	-3.083	0.039	0.8581	0.0280	1.129	0.03	0.04	999	999
  43	84.089684	34.129128	13.031	0.022	12.815	0.021	12.758	0.025	999	999	999	999	14.077	0.000	14.393	0.001	13.585	0.002	-0.058	0.054	-3.202	0.041	0.8522	0.0372	1.137	0.05	0.05	999	999
  44	83.991867	34.051197	13.522	0.025	13.031	0.024	12.868	0.027	12.816	0.032	12.766	0.031	15.081	0.002	15.596	0.009	14.403	0.007	-0.189	0.083	-3.315	0.059	0.8331	0.0402	1.163	0.05	0.06	999	999
  45	84.133858	34.113022	13.465	999	13.061	999	13.178	0.043	13.154	0.041	13.069	0.038	14.823	0.001	15.225	0.002	14.248	0.002	-0.256	0.058	-3.283	0.042	0.8806	0.0316	1.101	0.04	0.04	999	999
  46	84.151848	34.071426	11.747	0.022	11.698	0.022	11.663	0.020	11.750	0.073	11.621	0.036	12.198	0.000	12.288	0.002	11.994	0.003	-0.133	0.083	-3.414	0.061	0.8204	0.0569	1.183	0.08	0.09	999	999
  47	84.174072	34.170422	14.854	0.002	14.263	0.002	14.098	0.004	13.901	0.043	13.954	0.053	16.907	0.002	17.632	0.013	16.060	0.010	-0.135	0.162	-3.226	0.119	0.8942	0.0825	1.093	0.09	0.11	999	999
  48	84.184036	34.218555	15.007	0.003	14.370	0.003	14.184	0.005	999	999	14.075	0.044	17.177	0.002	17.994	0.010	16.285	0.005	-0.167	0.180	-3.364	0.132	0.8905	0.0912	1.100	0.10	0.13	-9.61	5.13
  49	83.917206	34.031208	14.507	0.002	13.983	0.002	13.837	0.004	13.742	0.029	13.716	0.020	16.245	0.002	16.879	0.009	15.488	0.008	-0.572	0.129	-3.318	0.091	0.8958	0.0621	1.087	0.07	0.08	999	999
  50	83.994156	34.224255	13.029	0.021	12.794	0.024	12.712	0.026	12.678	0.032	12.611	0.031	14.156	0.000	14.500	0.002	13.642	0.001	-0.006	0.054	-3.529	0.041	0.8479	0.0296	1.142	0.04	0.04	999	999
  51	84.023170	34.246086	14.600	0.002	13.953	0.002	13.741	0.003	13.546	0.041	13.548	0.037	16.893	0.001	17.751	0.011	15.939	0.004	0.244	0.169	-3.135	0.125	0.8680	0.0928	1.128	0.11	0.14	999	999
  52	84.089569	34.079453	15.442	0.004	14.750	0.003	14.520	0.006	14.388	0.049	14.318	0.052	17.831	0.002	18.789	0.018	16.826	0.006	-0.362	0.277	-3.389	0.199	0.7825	0.1516	1.277	0.23	0.36	999	999
  53	84.104965	34.217773	13.600	0.023	13.257	0.026	13.170	0.030	13.050	0.028	12.991	0.038	14.954	0.001	15.404	0.004	14.337	0.003	-0.177	0.065	-3.456	0.050	0.8587	0.0371	1.129	0.05	0.05	999	999
  54	84.106934	34.191978	12.416	0.022	12.330	0.021	12.285	0.022	12.192	0.034	12.193	0.033	13.076	0.001	13.238	0.001	12.782	0.002	-0.223	0.044	-3.223	0.033	0.8734	0.0247	1.109	0.03	0.03	999	999
  55	84.212425	34.116974	15.283	0.003	14.776	0.004	14.597	0.007	13.638	0.038	13.654	0.039	16.298	0.003	16.962	0.008	15.514	0.009	-0.028	0.120	-3.454	0.090	0.7591	0.0660	1.278	0.10	0.12	999	999
  56	84.081200	34.124355	14.354	0.002	13.763	0.002	13.561	0.003	13.395	0.039	13.361	0.039	16.440	0.002	17.176	0.013	15.575	0.007	0.094	0.175	-3.609	0.119	0.7478	0.0747	1.299	0.12	0.15	999	999
  57	84.218887	34.070545	13.214	0.021	12.931	0.023	12.839	0.025	12.743	0.044	12.734	0.028	14.378	0.000	14.745	0.002	13.836	0.002	-0.194	0.068	-3.356	0.059	0.8334	0.0698	1.168	0.09	0.11	999	999
  58	84.022362	34.231407	12.738	0.021	12.588	0.024	12.526	0.023	12.439	0.044	12.434	0.043	13.639	0.001	13.884	0.002	13.237	0.001	-0.065	0.048	-3.680	0.037	0.8364	0.0307	1.157	0.04	0.04	999	999
  59	84.037155	34.087830	15.344	0.003	14.637	0.003	14.413	0.005	14.296	0.041	14.268	0.047	17.759	0.004	18.659	0.030	16.750	0.012	0.172	0.268	-3.730	0.195	0.7670	0.1526	1.304	0.24	0.38	999	999
  60	84.100121	34.078674	13.170	0.024	12.937	0.023	12.825	0.027	12.714	0.042	12.743	0.035	14.267	0.000	14.606	0.002	13.758	0.001	-0.032	0.055	-3.360	0.038	0.8292	0.0288	1.167	0.04	0.04	-5.31	8.75
  61	84.112244	34.114655	13.250	0.023	12.998	0.025	12.878	0.029	12.890	0.032	12.788	0.035	14.436	0.000	14.800	0.002	13.899	0.002	-0.294	0.055	-3.446	0.040	0.8352	0.0322	1.159	0.04	0.05	999	999
  62	84.120537	34.223072	13.440	0.026	13.068	0.028	13.027	0.031	12.984	0.058	12.880	0.048	14.925	0.001	15.373	0.006	14.285	0.005	0.014	0.067	-3.458	0.049	0.8422	0.0353	1.150	0.05	0.05	999	999
  63	84.126350	34.209049	15.167	0.003	14.492	0.003	14.286	0.005	14.145	0.050	14.116	0.057	17.365	0.003	18.228	0.017	16.412	0.008	0.176	0.196	-3.405	0.145	0.7940	0.1031	1.235	0.15	0.19	999	999
  64	84.048080	34.118454	11.063	0.021	11.068	0.022	11.050	0.019	11.087	0.038	11.032	0.027	11.329	0.001	11.370	0.003	11.191	0.002	-0.109	0.085	-3.190	0.065	0.8962	0.0457	1.084	0.05	0.06	999	999
  65	84.084419	34.075802	12.374	0.023	12.228	0.022	12.165	0.022	12.098	0.044	12.068	0.033	13.166	0.000	13.368	0.001	12.816	0.002	-0.014	0.044	-3.262	0.032	0.8634	0.0241	1.121	0.03	0.03	-14.49	11.58
  66	84.092247	34.120487	10.894	0.022	10.865	0.021	10.859	0.020	10.868	0.034	10.806	0.026	11.176	0.001	11.239	0.003	11.025	0.003	-0.458	0.092	-3.522	0.069	0.8149	0.0503	1.189	0.07	0.08	999	999
  67	84.216454	34.076477	14.380	0.002	13.872	0.002	13.731	0.003	999	999	999	999	16.288	0.003	16.942	0.013	15.504	0.008	-0.063	0.112	-3.415	0.084	0.8026	0.0636	1.210	0.09	0.10	999	999
  68	84.119293	34.163727	13.114	0.023	12.895	0.022	12.764	0.025	12.722	0.036	12.711	0.031	14.264	0.000	14.607	0.003	13.745	0.002	-0.215	0.055	-3.338	0.043	0.8580	0.0286	1.129	0.04	0.04	999	999
  69	84.034904	34.147453	13.012	0.037	12.841	0.034	12.735	0.033	999	999	999	999	14.347	0.001	14.669	0.007	13.807	0.005	0.043	0.059	-3.264	0.043	0.8711	0.0323	1.113	0.04	0.04	999	999
  70	84.012825	34.187134	12.438	0.020	12.337	0.020	12.280	0.022	12.218	0.034	12.196	0.032	13.102	0.001	13.253	0.002	12.817	0.002	-0.319	0.058	-3.366	0.042	0.8805	0.0330	1.101	0.04	0.04	999	999
  71	84.219864	34.116531	13.646	0.023	13.327	0.028	13.267	0.028	13.165	0.043	13.132	0.037	14.945	0.001	15.364	0.002	14.353	0.002	-0.330	0.069	-3.448	0.052	0.8356	0.0393	1.159	0.05	0.06	999	999
  72	84.057419	34.121128	12.842	0.038	12.614	0.036	12.558	0.030	12.461	0.035	12.464	0.029	13.839	0.000	14.135	0.002	13.371	0.002	-0.047	0.051	-3.376	0.038	0.8278	0.0298	1.169	0.04	0.04	999	999
  73	84.094398	34.111572	14.745	0.002	14.101	0.002	13.871	0.004	13.641	0.048	13.623	0.046	17.099	0.003	17.926	0.023	16.145	0.005	-0.138	0.216	-3.389	0.152	0.8007	0.1060	1.226	0.15	0.19	999	999
  74	84.096695	34.210941	12.764	0.024	12.585	0.025	12.560	0.023	12.475	0.038	12.434	0.030	13.654	0.000	13.909	0.001	13.247	0.002	-0.241	0.044	-3.478	0.033	0.8548	0.0245	1.132	0.03	0.03	999	999
  75	84.102600	34.188679	14.644	0.002	14.052	0.002	13.868	0.004	13.679	0.045	999	999	16.796	0.005	17.543	0.020	15.932	0.015	-0.192	0.148	-3.607	0.111	0.8515	0.0809	1.146	0.10	0.12	999	999
  76	84.133316	34.179794	9.049	0.022	9.093	0.021	9.084	0.017	9.068	0.036	9.111	0.041	9.089	0.001	9.115	0.002	9.048	0.002	0.299	0.100	-3.491	0.075	0.7565	0.0505	1.278	0.08	0.09	999	999
  77	84.296974	34.227463	14.108	0.002	13.744	0.002	13.638	0.003	13.559	0.037	13.507	0.033	15.499	0.001	15.978	0.006	14.870	0.004	-0.211	0.092	-3.388	0.066	0.8561	0.0523	1.134	0.06	0.07	999	999
  78	84.278999	34.101654	12.447	0.021	12.342	0.022	12.273	0.023	12.279	0.033	12.230	0.032	13.081	0.000	13.233	0.003	12.798	0.002	-0.262	0.044	-3.229	0.034	0.8531	0.0258	1.135	0.03	0.03	999	999
  79	84.009949	34.114136	9.874	0.022	9.885	0.020	9.890	0.017	9.840	0.037	9.574	0.044	9.959	0.001	9.984	0.002	9.896	0.002	-0.162	0.128	-3.713	0.092	0.7104	0.0661	1.362	0.12	0.14	999	999
  80	84.031502	34.169460	15.168	0.003	14.494	0.003	14.286	0.005	14.062	0.044	14.039	0.050	17.534	0.002	18.413	0.023	16.524	0.018	0.310	0.230	-3.366	0.170	0.8232	0.1282	1.202	0.17	0.24	999	999
  81	84.101822	34.095634	14.543	0.002	13.851	0.002	13.619	0.003	13.420	0.051	13.374	0.034	17.109	0.002	18.074	0.017	16.075	0.008	0.063	0.183	-3.172	0.132	0.7044	0.0922	1.383	0.16	0.21	999	999
  82	84.034203	34.297344	13.667	0.023	13.342	0.026	13.321	0.033	13.278	0.052	13.159	0.031	14.929	0.001	15.331	0.006	14.356	0.003	-0.101	0.076	-3.402	0.065	0.8032	0.0581	1.208	0.08	0.09	999	999
  83	83.967270	34.113312	13.513	0.022	13.191	0.026	13.141	0.031	13.020	0.030	13.003	0.030	14.763	0.001	15.179	0.003	14.181	0.002	-0.051	0.070	-3.346	0.051	0.8878	0.0340	1.092	0.04	0.04	999	999
  84	83.966980	34.075977	11.499	0.022	11.281	0.020	11.220	0.019	11.200	0.027	11.135	0.023	12.339	0.000	12.566	0.003	11.973	0.002	-0.252	0.096	-3.100	0.076	0.7637	0.0479	1.266	0.07	0.08	999	999
  85	83.994934	34.157024	14.645	0.002	13.946	0.002	13.708	0.003	999	999	999	999	17.234	0.002	18.348	0.018	16.190	0.008	0.187	0.199	-3.408	0.151	0.7959	0.1196	1.239	0.17	0.24	999	999
  86	84.162766	34.299282	14.208	0.002	13.715	0.002	13.572	0.004	13.513	0.050	13.418	0.039	16.023	0.002	16.646	0.011	15.270	0.005	-0.395	0.108	-3.505	0.081	0.7998	0.0574	1.212	0.08	0.09	999	999
  87	84.049088	34.158379	13.020	0.021	12.804	0.026	12.743	0.026	12.672	0.037	12.674	0.029	14.124	0.000	14.447	0.002	13.626	0.002	0.052	0.060	-3.606	0.045	0.7320	0.0367	1.317	0.06	0.07	-6.50	6.55
  88	84.118164	34.122635	11.462	0.022	11.422	0.019	11.378	0.020	11.377	0.037	11.351	0.032	11.824	0.000	11.890	0.003	11.653	0.002	-0.354	0.082	-3.636	0.058	0.8326	0.0452	1.164	0.06	0.07	999	999
  89	84.140755	34.134552	12.775	0.029	12.604	0.031	12.537	0.029	12.545	0.038	12.430	0.033	13.668	0.000	13.919	0.001	13.264	0.001	-0.162	0.047	-3.303	0.035	0.8140	0.0243	1.187	0.03	0.04	999	999
  90	84.171928	34.158291	12.811	0.022	12.562	0.021	12.490	0.022	12.419	0.043	12.326	0.050	13.894	0.001	14.208	0.002	13.418	0.001	-0.079	0.071	-3.362	0.052	0.8358	0.0405	1.159	0.05	0.06	999	999
  91	84.005234	34.092819	13.430	0.025	13.158	0.024	13.073	0.031	12.987	0.049	12.975	0.034	14.618	0.001	14.990	0.003	14.075	0.002	-0.181	0.060	-3.331	0.044	0.8315	0.0317	1.164	0.04	0.04	999	999
  92	84.035637	34.068451	13.412	0.024	13.101	0.024	12.959	0.027	12.874	0.037	12.815	0.033	14.691	0.001	15.085	0.002	14.121	0.002	0.104	0.062	-3.200	0.045	0.8980	0.0326	1.080	0.04	0.04	999	999
  93	84.010750	34.153717	12.497	0.023	12.341	0.024	12.223	0.026	12.155	0.030	12.132	0.027	13.324	0.000	13.526	0.003	12.967	0.002	-0.101	0.055	-3.444	0.040	0.8025	0.0268	1.204	0.04	0.04	999	999
  94	84.028305	34.112789	12.352	0.022	12.197	0.022	12.107	0.022	12.027	0.033	11.984	0.025	13.127	0.000	13.321	0.001	12.790	0.001	0.309	0.047	-3.321	0.035	0.8037	0.0264	1.202	0.04	0.04	999	999
  95	84.086479	34.113930	11.653	0.022	11.551	0.021	11.510	0.020	11.459	0.036	11.436	0.028	12.274	0.000	12.426	0.001	11.995	0.002	-0.164	0.076	-3.549	0.057	0.8285	0.0452	1.170	0.06	0.07	999	999
  96	84.087059	34.211960	11.352	0.022	11.328	0.019	11.288	0.020	11.322	0.033	11.255	0.030	11.712	0.000	11.778	0.003	11.545	0.002	-0.230	0.085	-3.344	0.068	0.7942	0.0440	1.218	0.06	0.07	999	999
  97	84.200340	34.174847	14.097	0.002	13.619	0.001	13.481	0.003	13.321	0.037	13.350	0.044	15.817	0.002	16.410	0.013	15.081	0.010	-0.171	0.096	-3.371	0.071	0.7912	0.0518	1.224	0.07	0.08	999	999
  98	84.080132	34.156082	13.485	0.025	13.151	0.026	13.060	0.028	13.050	0.038	13.029	0.041	14.748	0.001	15.149	0.002	14.163	0.004	-0.187	0.058	-3.522	0.043	0.8400	0.0308	1.152	0.04	0.04	999	999
  99	83.893700	34.122677	14.560	0.002	14.160	0.002	14.074	0.004	13.978	0.036	13.985	0.051	16.063	0.001	16.563	0.005	15.407	0.002	-0.168	0.125	-3.669	0.093	0.8146	0.0635	1.192	0.09	0.10	999	999
  100	83.961044	34.327801	15.115	0.003	14.450	0.003	14.267	0.006	14.104	0.048	14.118	0.039	17.355	0.002	18.249	0.016	16.423	0.006	-0.453	0.184	-3.187	0.144	0.7930	0.1151	1.241	0.17	0.22	999	999
  101	84.060410	34.118187	14.588	0.002	14.073	0.002	13.920	0.004	13.827	0.047	13.805	0.045	16.414	0.004	16.579	0.058	15.484	0.025	-0.116	0.362	-2.990	0.308	0.7593	0.1273	1.302	0.20	0.29	999	999
  102	84.070747	34.212082	13.866	0.001	13.338	0.001	13.168	0.002	12.992	0.039	13.000	0.031	15.733	0.002	16.398	0.005	14.948	0.005	-0.072	0.092	-3.090	0.067	0.7573	0.0493	1.277	0.08	0.09	999	999
  103	84.105759	34.079674	13.141	0.023	12.897	0.022	12.800	0.027	12.726	0.034	12.692	0.038	14.284	0.000	14.628	0.002	13.766	0.002	-0.158	0.052	-3.467	0.038	0.8321	0.0289	1.163	0.04	0.04	999	999
  104	84.165588	34.112446	12.574	0.023	12.444	0.023	12.382	0.023	12.299	0.040	12.260	0.030	13.413	0.001	13.639	0.002	13.036	0.001	-0.291	0.048	-3.368	0.034	0.8288	0.0268	1.167	0.04	0.04	999	999
  105	83.968246	34.149300	12.576	0.021	12.442	0.022	12.381	0.025	12.346	0.035	12.316	0.029	13.391	0.000	13.608	0.002	13.023	0.002	-0.272	0.053	-3.472	0.039	0.8669	0.0298	1.118	0.04	0.04	-18.36	12.67
  106	84.104248	34.154854	13.390	0.024	13.100	0.023	13.013	0.027	12.883	0.041	12.885	0.042	14.526	0.000	14.890	0.002	13.987	0.002	-0.102	0.053	-3.457	0.040	0.8566	0.0289	1.131	0.04	0.04	999	999
  107	84.119972	34.235298	13.422	0.024	13.124	0.025	13.099	0.027	12.976	0.037	12.811	0.050	14.601	0.001	14.981	0.003	14.056	0.003	-0.294	0.064	-3.416	0.048	0.8449	0.0347	1.146	0.04	0.05	999	999
  108	84.136223	34.079094	14.486	0.002	13.964	0.002	13.796	0.003	13.656	0.039	13.639	0.033	16.378	0.003	17.025	0.013	15.587	0.008	-0.039	0.146	-3.287	0.107	0.7582	0.0719	1.281	0.11	0.14	-11.94	5.00
  109	84.079720	34.133224	12.817	0.023	12.588	0.022	12.540	0.023	12.550	0.045	12.404	0.034	13.833	0.000	14.132	0.003	13.365	0.002	-0.235	0.051	-3.422	0.038	0.8384	0.0291	1.154	0.04	0.04	999	999
  110	84.122124	34.071526	11.701	0.022	11.644	0.019	11.630	0.020	11.549	0.026	11.583	0.027	12.116	0.000	12.198	0.002	11.922	0.002	-0.007	0.074	-3.361	0.055	0.8213	0.0453	1.180	0.06	0.07	999	999
  111	84.118881	34.151596	13.537	0.023	13.222	0.023	13.127	0.028	13.068	0.040	13.038	0.051	14.835	0.001	15.254	0.004	14.243	0.003	-0.170	0.062	-3.409	0.044	0.8227	0.0327	1.176	0.04	0.05	999	999
  112	84.055122	34.106812	14.471	0.002	13.944	0.002	13.786	0.003	13.686	0.042	13.676	0.043	16.340	0.002	17.003	0.015	15.542	0.006	-0.167	0.126	-3.442	0.094	0.7357	0.0632	1.316	0.10	0.12	999	999
  113	84.063690	34.120113	10.405	0.022	10.389	0.021	10.359	0.018	10.341	0.032	10.317	0.025	10.770	0.001	10.831	0.002	10.595	0.003	-0.607	0.089	-3.162	0.063	0.8249	0.0449	1.175	0.06	0.07	999	999
  114	83.977707	34.150543	13.789	0.001	13.406	0.001	13.293	0.002	13.202	0.031	13.229	0.036	15.337	0.002	15.856	0.007	14.671	0.005	-0.019	0.076	-3.554	0.058	0.8251	0.0452	1.174	0.06	0.07	999	999
  115	84.142052	34.247330	12.666	0.023	12.327	0.023	12.229	0.022	12.117	0.029	12.103	0.030	13.875	0.001	14.209	0.003	13.346	0.003	0.130	0.117	-3.514	0.093	0.7876	0.0604	1.231	0.09	0.10	999	999
  116	84.083519	34.154041	12.986	0.023	12.766	0.025	12.714	0.027	12.622	0.036	12.567	0.026	14.056	0.000	14.377	0.003	13.562	0.001	-0.301	0.051	-3.142	0.039	0.8240	0.0258	1.174	0.03	0.04	999	999
  117	84.032265	34.156960	10.991	0.020	10.897	0.020	10.857	0.019	10.826	0.029	10.811	0.032	11.543	0.001	11.657	0.003	11.297	0.001	-0.239	0.081	-3.267	0.058	0.7206	0.0423	1.338	0.07	0.08	999	999
  118	84.046295	34.222935	14.936	0.003	14.260	0.002	14.023	0.004	13.891	0.056	13.787	0.044	17.577	0.002	18.546	0.127	16.482	0.013	-0.195	0.240	-3.085	0.176	0.7317	0.1346	1.354	0.23	0.34	999	999
  119	84.052345	34.149597	10.509	0.022	10.542	0.019	10.518	0.017	10.513	0.039	10.502	0.027	10.735	0.001	10.790	0.001	10.629	0.002	-0.066	0.099	-3.647	0.070	0.7955	0.0500	1.217	0.07	0.08	999	999
  120	84.069283	34.083569	11.650	0.022	11.597	0.019	11.547	0.020	11.514	0.032	11.502	0.025	12.071	0.000	12.158	0.002	11.871	0.002	-0.479	0.080	-3.398	0.059	0.8786	0.0418	1.104	0.05	0.05	999	999
  121	84.074379	34.108803	13.636	0.025	13.124	0.025	12.994	0.026	12.875	0.047	12.834	0.030	15.488	0.004	16.087	0.011	14.730	0.011	-0.273	0.078	-3.596	0.057	0.8062	0.0437	1.201	0.06	0.07	-10.86	7.04
  122	83.907280	34.145409	12.832	0.025	12.515	0.025	12.458	0.025	12.377	0.027	12.354	0.039	14.029	0.001	14.416	0.003	13.484	0.002	-0.178	0.066	-3.476	0.052	0.8010	0.0331	1.207	0.05	0.05	999	999
  123	84.062370	34.197056	14.682	0.002	14.005	0.002	13.773	0.003	13.216	0.074	13.137	0.057	17.100	0.002	17.767	0.059	15.901	0.038	-0.527	0.179	-3.271	0.135	0.7781	0.0934	1.256	0.14	0.18	999	999
  124	83.904495	34.024246	14.150	0.002	13.584	0.002	13.413	0.003	13.250	0.026	13.238	0.026	16.168	0.002	16.848	0.013	15.350	0.007	0.244	0.131	-3.111	0.104	0.7970	0.0653	1.218	0.09	0.11	999	999
  125	84.051353	34.093395	12.622	0.022	12.500	0.022	12.440	0.022	12.448	0.051	12.367	0.031	13.454	0.000	13.679	0.001	13.082	0.002	-0.251	0.051	-3.243	0.036	0.8474	0.0263	1.142	0.03	0.04	999	999
  126	84.163155	34.195213	13.767	0.001	13.366	0.001	13.258	0.002	13.202	0.041	13.101	0.035	15.353	0.002	15.872	0.010	14.658	0.009	-0.206	0.074	-3.142	0.055	0.8131	0.0395	1.190	0.05	0.06	999	999
  127	84.047844	34.097603	13.371	0.024	12.952	0.023	12.817	0.027	12.757	0.032	12.748	0.035	14.811	0.001	15.257	0.004	14.188	0.001	-0.091	0.064	-3.425	0.047	0.8577	0.0336	1.130	0.04	0.04	999	999
  128	83.994713	34.104771	14.929	0.003	14.298	0.002	14.107	0.004	14.017	0.039	13.946	0.041	17.103	0.003	17.876	0.016	16.205	0.006	0.216	0.189	-3.441	0.144	0.8025	0.1015	1.221	0.14	0.18	999	999
  129	84.039436	34.147530	12.925	0.023	12.700	0.023	12.647	0.026	12.564	0.048	12.545	0.033	13.981	0.000	14.302	0.001	13.495	0.001	-0.135	0.056	-3.336	0.041	0.7783	0.0307	1.240	0.05	0.05	999	999
  130	84.152573	34.103703	14.462	0.002	13.875	0.002	13.706	0.003	13.545	0.054	13.586	0.038	16.546	0.002	17.293	0.009	15.697	0.007	-0.155	0.139	-3.793	0.100	0.7474	0.0748	1.300	0.12	0.15	999	999
  131	84.098564	34.184128	13.684	0.023	13.360	0.025	13.258	0.031	13.195	0.040	13.152	0.036	14.972	0.001	15.391	0.006	14.376	0.003	-0.391	0.066	-3.444	0.049	0.8925	0.0360	1.087	0.04	0.04	999	999
  132	84.098442	34.154171	12.681	0.025	12.416	0.025	12.314	0.025	12.249	0.029	12.234	0.032	13.890	0.000	14.267	0.002	13.339	0.002	-0.005	0.066	-3.530	0.049	0.8519	0.0392	1.138	0.05	0.05	999	999
  133	84.139069	34.170273	12.968	0.024	12.749	0.022	12.689	0.027	12.589	0.095	12.585	0.043	14.054	0.000	14.376	0.002	13.562	0.002	-0.006	0.051	-3.579	0.036	0.8050	0.0267	1.200	0.04	0.04	999	999
  134	83.923500	34.246933	12.125	0.021	11.947	0.022	11.897	0.020	11.852	0.033	11.810	0.031	13.077	0.000	13.355	0.002	12.640	0.001	-0.095	0.046	-3.477	0.036	0.8422	0.0310	1.149	0.04	0.04	-11.13	10.69
  135	84.124458	34.248810	13.980	0.001	13.664	0.002	13.563	0.003	13.388	0.035	13.443	0.045	15.366	0.001	15.807	0.008	14.747	0.003	-0.282	0.075	-3.203	0.057	0.8450	0.0392	1.147	0.05	0.05	999	999
  136	84.074875	34.094048	13.382	0.024	12.852	0.021	12.677	0.026	12.527	0.047	12.563	0.033	15.125	0.001	15.701	0.003	14.385	0.003	-0.020	0.141	-3.339	0.104	0.7581	0.0827	1.284	0.13	0.16	999	999
  137	84.190811	34.099937	14.445	0.002	14.019	0.002	13.913	0.004	999	999	999	999	16.060	0.001	16.605	0.004	15.351	0.003	-0.334	0.104	-3.545	0.075	0.7841	0.0587	1.236	0.09	0.10	-14.36	6.56
  138	84.089737	34.164200	11.753	0.023	11.735	0.021	11.689	0.021	11.725	0.056	11.653	0.028	12.182	0.000	12.268	0.002	11.987	0.002	-0.259	0.069	-3.568	0.052	0.8301	0.0385	1.167	0.05	0.06	999	999
  139	84.042320	34.189514	15.193	0.003	14.509	0.003	14.258	0.005	14.086	0.067	13.956	0.047	17.858	0.004	18.883	0.033	16.766	0.014	-0.089	0.355	-3.372	0.238	0.8448	0.1473	1.181	0.19	0.28	999	999
  140	84.095909	34.104549	14.102	0.002	13.653	0.001	13.520	0.003	13.439	0.053	13.395	0.026	15.910	0.003	16.493	0.016	15.170	0.009	-0.268	0.099	-3.576	0.071	0.8441	0.0613	1.151	0.08	0.09	999	999
  141	84.104668	34.102818	12.816	0.022	12.639	0.022	12.520	0.023	12.375	0.032	12.393	0.039	13.861	0.001	14.164	0.003	13.399	0.002	-0.349	0.083	-3.255	0.057	0.8537	0.0292	1.134	0.04	0.04	999	999
  142	83.997253	34.093132	13.805	0.001	13.494	0.001	13.394	0.003	13.342	0.038	13.292	0.030	15.180	0.002	15.625	0.005	14.569	0.004	-0.163	0.073	-3.275	0.054	0.8837	0.0398	1.098	0.05	0.05	999	999
  143	84.033463	34.164635	12.589	0.023	12.491	0.022	12.428	0.023	12.397	0.038	12.381	0.037	13.403	0.000	13.620	0.002	13.043	0.001	-0.062	0.052	-3.386	0.037	0.8850	0.0269	1.095	0.03	0.03	999	999
  144	84.034843	34.170048	12.580	0.021	12.498	0.022	12.430	0.023	12.433	0.038	12.358	0.035	13.259	0.001	13.435	0.002	12.953	0.002	-0.232	0.046	-3.412	0.034	0.8864	0.0276	1.094	0.03	0.03	999	999
  145	84.047775	34.177105	12.950	0.021	12.503	0.023	12.394	0.022	12.322	0.041	12.268	0.028	14.499	0.001	15.002	0.005	13.831	0.003	0.013	0.056	-3.291	0.042	0.8002	0.0294	1.208	0.04	0.04	999	999
  146	84.074638	34.164158	14.357	0.002	13.859	0.002	13.701	0.003	13.568	0.039	13.591	0.041	16.166	0.002	16.782	0.011	15.406	0.007	-0.071	0.115	-3.311	0.087	0.8182	0.0581	1.186	0.08	0.09	999	999
  147	84.088371	34.090351	13.785	0.001	13.483	0.001	13.383	0.003	13.305	0.045	13.215	0.034	15.133	0.001	15.563	0.003	14.524	0.003	0.048	0.069	-3.555	0.051	0.8093	0.0427	1.196	0.06	0.07	999	999
  148	84.093887	34.102272	12.492	0.022	12.353	0.022	12.337	0.021	12.301	0.043	12.210	0.032	13.245	0.001	13.444	0.002	12.903	0.002	-0.335	0.057	-3.379	0.041	0.8165	0.0300	1.184	0.04	0.04	999	999
  149	84.045380	34.189346	12.605	0.021	12.485	0.022	12.437	0.020	12.447	0.034	12.347	0.028	13.295	0.000	13.474	0.001	12.979	0.001	-0.192	0.049	-3.233	0.036	0.8014	0.0326	1.206	0.05	0.05	999	999
  150	84.083458	34.103180	11.815	0.022	11.743	0.021	11.685	0.020	11.639	0.035	11.609	0.020	12.328	0.000	12.435	0.002	12.103	0.002	0.111	0.077	-3.281	0.058	0.8969	0.0460	1.083	0.05	0.06	999	999
  151	84.023186	34.197598	15.480	0.004	14.776	0.004	14.549	0.006	14.340	0.061	14.309	0.049	17.823	0.003	18.581	0.062	16.781	0.025	-0.160	0.269	-3.327	0.198	0.8115	0.1455	1.228	0.21	0.31	999	999
  152	84.040718	34.193314	10.161	0.021	10.181	0.020	10.186	0.019	10.189	0.044	10.178	0.022	10.315	0.001	10.351	0.002	10.238	0.001	-0.216	0.098	-3.579	0.073	0.7568	0.0534	1.278	0.08	0.10	999	999
  153	84.058350	34.185295	13.857	0.001	13.516	0.001	13.390	0.003	13.321	0.038	13.233	0.049	15.231	0.003	15.659	0.012	14.612	0.009	-0.152	0.071	-3.661	0.054	0.8089	0.0416	1.197	0.06	0.06	999	999
  154	84.067192	34.181141	13.454	0.047	13.169	0.037	13.008	0.042	13.216	0.038	13.153	0.044	14.854	0.001	15.238	0.003	14.287	0.002	-0.340	0.062	-3.155	0.046	0.8183	0.0351	1.182	0.05	0.05	-8.80	9.30
  155	84.074356	34.154083	12.902	0.023	12.694	0.022	12.655	0.025	12.493	0.038	12.517	0.031	13.867	0.002	14.153	0.009	13.417	0.005	-0.019	0.054	-3.538	0.042	0.8294	0.0256	1.166	0.03	0.04	999	999
  156	84.008263	34.180801	13.547	0.021	13.224	0.023	13.134	0.028	13.038	0.035	13.017	0.028	14.818	0.001	15.239	0.002	14.229	0.001	-0.241	0.074	-3.389	0.054	0.8403	0.0422	1.153	0.05	0.06	999	999
  157	84.011093	34.101719	11.587	0.022	11.567	0.022	11.563	0.019	11.572	0.033	11.537	0.025	11.877	0.002	11.920	0.006	11.722	0.006	-0.276	0.075	-3.420	0.056	0.7482	0.0427	1.290	0.07	0.08	999	999
  158	83.950684	34.154232	14.666	0.002	14.092	0.002	13.921	0.004	13.857	0.034	13.820	0.030	16.631	0.003	17.339	0.015	15.809	0.010	0.020	0.186	-3.335	0.148	0.8186	0.1059	1.199	0.14	0.19	999	999
  159	83.965240	34.175671	11.174	0.020	11.123	0.020	11.113	0.019	11.100	0.029	11.078	0.024	11.478	0.001	11.524	0.004	11.334	0.002	0.048	0.086	-3.347	0.065	0.8354	0.0484	1.161	0.06	0.07	999	999
  160	83.996971	34.174267	10.386	0.020	10.377	0.022	10.385	0.019	10.423	0.029	10.390	0.026	10.594	0.001	10.643	0.001	10.488	0.002	-0.420	0.100	-3.482	0.076	0.7243	0.0579	1.335	0.10	0.11	999	999
  161	84.024208	34.097637	13.977	0.001	13.528	0.001	13.384	0.003	999	999	999	999	15.562	0.003	16.100	0.010	14.845	0.011	-0.272	0.092	-3.406	0.066	0.7997	0.0511	1.211	0.07	0.08	999	999
  162	84.061157	34.169250	13.780	0.025	13.418	0.026	13.296	0.033	13.218	0.048	13.192	0.034	15.167	0.001	15.624	0.005	14.533	0.002	-0.033	0.079	-3.382	0.056	0.8112	0.0403	1.193	0.06	0.06	999	999
  163	84.170959	34.166103	13.800	0.001	13.382	0.001	13.252	0.002	13.138	0.048	13.151	0.034	15.311	0.002	15.820	0.013	14.637	0.010	-0.345	0.069	-3.458	0.051	0.8470	0.0378	1.144	0.05	0.05	999	999
  164	84.098686	34.105103	14.672	0.002	14.169	0.002	14.034	0.004	13.936	0.068	13.846	0.033	16.464	0.002	17.087	0.006	15.701	0.004	-0.347	0.132	-3.177	0.102	0.8024	0.0787	1.214	0.11	0.13	999	999
  165	84.022141	34.100327	12.707	0.026	12.539	0.031	12.508	0.032	999	999	999	999	13.490	0.000	13.705	0.004	13.127	0.002	-0.292	0.050	-3.258	0.037	0.8263	0.0288	1.171	0.04	0.04	-7.83	9.94
  166	84.077393	34.179447	11.636	0.022	11.570	0.021	11.495	0.020	11.500	0.032	11.446	0.038	12.259	0.000	12.410	0.002	11.986	0.002	-0.001	0.086	-3.575	0.066	0.7085	0.0438	1.360	0.08	0.09	999	999
  167	84.088356	34.174702	14.868	0.002	14.252	0.002	14.049	0.004	999	999	999	999	16.931	0.002	17.674	0.010	16.036	0.009	-0.486	0.175	-3.262	0.136	0.7727	0.0836	1.261	0.12	0.15	999	999
  168	84.123901	34.088989	14.241	0.002	13.643	0.001	13.442	0.003	13.260	0.044	13.272	0.036	16.379	0.002	17.124	0.016	15.512	0.007	0.125	0.123	-3.519	0.090	0.8721	0.0644	1.116	0.08	0.09	999	999
  169	84.161095	34.174946	14.316	0.002	13.786	0.002	13.636	0.003	13.442	0.050	13.510	0.046	16.149	0.004	16.792	0.020	15.379	0.012	0.107	0.108	-3.477	0.078	0.8794	0.0555	1.105	0.07	0.07	999	999
  170	84.184608	34.175251	13.899	0.001	13.419	0.001	13.291	0.002	13.191	0.054	13.114	0.033	15.618	0.003	16.185	0.012	14.879	0.007	0.148	0.082	-3.369	0.060	0.8524	0.0428	1.137	0.05	0.06	999	999
  171	84.194328	34.104141	15.448	0.004	14.740	0.003	14.518	0.006	14.283	0.049	14.325	0.045	17.889	0.003	18.883	0.034	16.846	0.018	0.089	0.282	-3.576	0.204	0.8547	0.1623	1.175	0.21	0.32	999	999
  172	84.089111	34.161388	10.398	0.022	10.406	0.019	10.379	0.017	10.322	0.038	10.360	0.031	10.686	0.000	10.750	0.002	10.557	0.001	0.116	0.079	-3.474	0.059	0.8429	0.0434	1.150	0.06	0.06	999	999
  173	84.022377	34.060886	14.182	0.002	13.680	0.002	13.542	0.003	13.418	0.040	13.369	0.038	15.932	0.002	16.539	0.008	15.177	0.006	-0.225	0.101	-3.338	0.074	0.8870	0.0523	1.096	0.06	0.07	999	999
  174	84.065063	34.056984	11.804	999	11.764	0.028	11.715	0.027	11.740	0.036	11.638	0.027	12.271	0.000	12.372	0.002	12.057	0.002	-0.085	0.075	-3.306	0.053	0.7601	0.0411	1.271	0.06	0.07	999	999
  175	83.934166	34.174629	13.417	0.023	13.173	0.026	13.111	0.027	13.074	0.028	13.028	0.030	14.578	0.001	14.935	0.002	14.057	0.003	-0.348	0.062	-3.527	0.048	0.8259	0.0355	1.172	0.05	0.05	999	999
  176	83.875984	34.183018	11.863	0.021	11.820	0.020	11.773	0.019	11.785	0.027	11.739	0.022	12.269	0.000	12.349	0.002	12.081	0.004	-0.128	0.086	-3.383	0.068	0.8465	0.0501	1.146	0.06	0.07	999	999
  177	83.853889	34.101822	12.933	0.024	12.744	0.026	12.645	0.023	12.597	0.026	12.575	0.024	13.896	0.000	14.182	0.002	13.449	0.002	-0.219	0.057	-3.436	0.044	0.8636	0.0316	1.122	0.04	0.04	999	999
  178	84.097923	34.002716	11.033	0.023	11.017	0.021	11.005	0.018	11.006	0.028	11.002	0.027	11.279	0.001	11.327	0.004	11.146	0.002	-0.310	0.083	-3.476	0.061	0.7704	0.0471	1.255	0.07	0.08	999	999
  179	84.121155	34.036110	14.476	0.002	13.900	0.002	13.731	0.003	13.607	0.044	13.580	0.033	16.445	0.003	17.139	0.007	15.623	0.009	-0.334	0.153	-3.574	0.112	0.8519	0.0831	1.146	0.10	0.13	999	999
  180	84.066711	34.017929	13.356	0.023	12.911	0.022	12.742	0.025	12.678	0.039	12.652	0.037	14.889	0.001	15.435	0.005	14.196	0.004	0.059	0.068	-3.158	0.050	0.8150	0.0405	1.188	0.06	0.06	999	999
  181	84.070412	34.004585	12.628	0.024	12.488	0.022	12.403	0.022	12.399	0.032	12.368	0.033	13.377	0.000	13.574	0.002	13.032	0.002	-0.196	0.049	-3.256	0.036	0.7748	0.0290	1.246	0.04	0.05	-15.96	10.12
  182	84.157242	33.961018	11.907	0.023	11.861	0.023	11.809	0.020	11.785	0.025	11.728	0.027	12.399	0.000	12.515	0.003	12.174	0.002	-0.232	0.076	-3.220	0.057	0.8383	0.0489	1.157	0.06	0.07	999	999
  183	84.167938	34.037777	13.436	0.027	13.072	0.030	12.946	0.030	12.797	0.046	12.811	0.037	14.882	0.002	15.333	0.006	14.238	0.011	-0.138	0.066	-3.149	0.050	0.8167	0.0393	1.185	0.05	0.06	999	999
  184	84.037155	33.956837	13.397	0.025	13.118	0.027	13.030	0.030	12.956	0.031	12.952	0.032	14.586	0.001	14.965	0.002	14.042	0.002	-0.189	0.069	-3.379	0.052	0.8179	0.0405	1.184	0.06	0.06	-10.51	6.15
  185	84.133827	33.979015	14.784	0.002	14.125	0.002	13.895	0.004	13.679	0.040	13.631	0.044	17.106	0.002	17.971	0.023	16.162	0.008	0.201	0.181	-3.036	0.138	0.8793	0.1030	1.117	0.12	0.15	999	999
  186	83.973961	34.030430	12.007	0.022	11.855	0.020	11.797	0.020	11.731	0.027	11.758	0.024	12.793	0.000	13.010	0.001	12.435	0.001	-0.321	0.083	-3.373	0.059	0.8316	0.0392	1.165	0.05	0.06	999	999
  187	84.094040	33.921631	13.933	0.001	13.498	0.001	13.379	0.003	13.257	0.033	13.029	0.033	15.534	0.003	16.066	0.013	14.841	0.007	-0.294	0.089	-3.232	0.068	0.8053	0.0524	1.203	0.07	0.08	999	999
  188	83.982269	33.981537	14.816	0.002	14.171	0.002	13.975	0.004	13.840	0.037	13.748	0.042	17.056	0.003	17.881	0.024	16.158	0.008	-0.195	0.245	-3.248	0.162	0.7288	0.1071	1.345	0.18	0.24	999	999
  189	84.141434	34.092731	15.357	0.003	14.659	0.003	14.388	0.005	14.207	0.057	14.115	0.050	18.164	0.003	19.396	0.045	17.004	0.008	-0.559	0.522	-3.488	0.331	0.8960	0.2195	1.155	0.28	0.53	999	999
  190	83.875549	34.040051	15.715	0.005	14.987	0.005	14.766	0.008	14.598	0.036	14.544	0.038	18.327	0.003	19.443	0.042	17.261	0.012	-0.127	0.476	-3.101	0.381	0.8951	0.2292	1.164	0.30	0.59	999	999
  191	84.076210	34.165894	15.602	0.004	14.890	0.004	14.644	0.007	14.379	0.048	14.427	0.053	18.167	0.004	19.083	0.038	17.109	0.021	-0.136	0.429	-3.458	0.276	0.7104	0.1918	1.439	0.37	0.71	999	999
  192	84.068726	34.165558	15.434	0.004	14.770	0.004	14.472	0.006	14.233	0.038	14.175	0.050	18.430	0.004	19.639	0.070	17.214	0.013	-0.618	0.507	-3.240	0.335	0.7261	0.2005	1.416	0.37	0.74	999	999
  193	84.055542	34.190975	16.045	0.005	15.361	0.006	15.089	0.010	14.821	0.048	14.873	0.061	18.929	0.004	19.916	0.101	17.722	0.021	0.234	0.694	-3.221	0.483	0.8375	0.2741	1.293	0.42	1.06	999	999
  194	84.040817	34.072704	15.271	0.003	14.598	0.003	14.303	0.005	14.082	0.044	14.037	0.041	18.279	0.003	19.622	0.066	17.092	0.007	-0.261	0.449	-3.520	0.319	0.7606	0.2329	1.383	0.41	0.92	999	999
  195	84.238144	34.024307	15.758	0.004	15.075	0.004	14.773	0.007	14.473	0.044	14.457	0.049	18.812	0.004	20.320	0.087	17.578	0.021	0.144	0.525	-3.376	0.358	0.7745	0.2641	1.392	0.46	1.14	999	999
  196	84.065498	34.115562	15.610	0.004	14.886	0.004	14.636	0.007	14.450	0.047	14.438	0.047	18.256	0.005	19.193	0.015	17.131	0.016	-0.015	0.494	-3.253	0.381	0.7310	0.2528	1.464	0.48	1.16	999	999
  197	84.020103	34.105240	15.966	0.005	15.281	0.005	14.998	0.009	999	999	999	999	18.831	0.004	20.133	0.096	17.588	0.024	-0.219	0.592	-3.665	0.411	0.7668	0.2895	1.440	0.51	1.35	999	999
  198	84.097305	34.076485	16.091	0.006	15.416	0.006	15.121	0.010	14.893	0.067	14.876	0.052	19.136	0.007	20.218	0.052	17.869	0.034	0.089	0.743	-3.601	0.542	0.7969	0.3402	1.457	0.57	1.64	999	999
  199	83.912331	34.209595	16.243	0.007	15.541	0.007	15.274	0.012	15.080	0.036	14.937	0.051	19.288	0.006	20.714	0.124	18.071	0.030	0.192	0.824	-3.220	0.711	0.8286	0.4702	1.637	0.77	2.07	999	999
  200	84.194717	34.283005	16.167	0.007	15.530	0.008	15.214	0.014	14.860	0.070	14.783	0.062	19.413	0.005	21.127	0.154	18.106	0.019	-0.524	1.014	-3.445	0.712	0.7025	0.3790	1.722	0.74	1.96	999	999
# Unavailable values are represented as '999'

